Correct, Fast Remote Persistence

Persistence of updates to remote byte-addressable persistent memory (PM), using RDMA operations (RDMA updates), is a poorly understood subject. Visibility of RDMA updates on the remote server is not the same as persistence of those updates. The remote server's configuration has significant implications on what it means for RDMA updates to be persistent on the remote server. This leads to significant implications on methods needed to correctly persist those updates. This paper presents a comprehensive taxonomy of system configurations and the corresponding methods to ensure correct remote persistence of RDMA updates. We show that the methods for correct, fast remote persistence vary dramatically, with corresponding performance trade offs, between different remote server configurations.

==> data/all_latencies.dat <==


DMP_DDIO_DRAM_RQWRB_WRITE 	3.823301
DMP_DDIO_DRAM_RQWRB_WRITE_IMM 	4.044596
DMP_DDIO_DRAM_RQWRB_SEND 	3.292515
DMP_DDIO_PM_RQWRB_WRITE 	3.571373
DMP_DDIO_PM_RQWRB_WRITE_IMM 	4.017066
DMP_DDIO_PM_RQWRB_SEND 	3.333616
DMP_NODDIO_DRAM_RQWRB_WRITE 	2.211105
DMP_NODDIO_DRAM_RQWRB_WRITE_IMM 	2.23149
DMP_NODDIO_DRAM_RQWRB_SEND 	3.276859
DMP_NODDIO_PM_RQWRB_WRITE 	2.234421
DMP_NODDIO_PM_RQWRB_WRITE_IMM 	2.255077
DMP_NODDIO_PM_RQWRB_SEND 	2.333007
MHP_DDIO_DRAM_RQWRB_WRITE 	2.235063
MHP_DDIO_DRAM_RQWRB_WRITE_IMM 	2.255798
MHP_DDIO_DRAM_RQWRB_SEND 	3.205602
MHP_DDIO_PM_RQWRB_WRITE 	2.23511
MHP_DDIO_PM_RQWRB_WRITE_IMM 	2.254724
MHP_DDIO_PM_RQWRB_SEND 	2.339018
MHP_NODDIO_DRAM_RQWRB_WRITE 	2.235001
MHP_NODDIO_DRAM_RQWRB_WRITE_IMM 	2.255656
MHP_NODDIO_DRAM_RQWRB_SEND 	3.172347
MHP_NODDIO_PM_RQWRB_WRITE 	2.235138
MHP_NODDIO_PM_RQWRB_WRITE_IMM 	2.254745
MHP_NODDIO_PM_RQWRB_SEND 	2.338824
WSP_DDIO_DRAM_RQWRB_WRITE 	1.592323
WSP_DDIO_DRAM_RQWRB_WRITE_IMM 	1.611872
WSP_DDIO_DRAM_RQWRB_SEND 	3.236384
WSP_DDIO_PM_RQWRB_WRITE 	1.592224
WSP_DDIO_PM_RQWRB_WRITE_IMM 	1.611964
WSP_DDIO_PM_RQWRB_SEND 	1.676863
WSP_NODDIO_DRAM_RQWRB_WRITE 	1.592311
WSP_NODDIO_DRAM_RQWRB_WRITE_IMM 	1.611822
WSP_NODDIO_DRAM_RQWRB_SEND 	3.214648
WSP_NODDIO_PM_RQWRB_WRITE 	1.592293
WSP_NODDIO_PM_RQWRB_WRITE_IMM 	1.611902
WSP_NODDIO_PM_RQWRB_SEND 	1.677012
COMPOUND_DMP_DDIO_DRAM_RQWRB_WRITE 	7.155997
COMPOUND_DMP_DDIO_DRAM_RQWRB_WRITE_IMM 	8.001603
COMPOUND_DMP_DDIO_DRAM_RQWRB_SEND 	3.329201
COMPOUND_DMP_DDIO_PM_RQWRB_WRITE 	7.218062
COMPOUND_DMP_DDIO_PM_RQWRB_WRITE_IMM 	8.038482
COMPOUND_DMP_DDIO_PM_RQWRB_SEND 	3.298268
COMPOUND_DMP_NODDIO_DRAM_RQWRB_WRITE 	2.698244
COMPOUND_DMP_NODDIO_DRAM_RQWRB_WRITE_IMM 	4.492316
COMPOUND_DMP_NODDIO_DRAM_RQWRB_SEND 	3.281153
COMPOUND_DMP_NODDIO_PM_RQWRB_WRITE 	2.698187
COMPOUND_DMP_NODDIO_PM_RQWRB_WRITE_IMM 	4.488613
COMPOUND_DMP_NODDIO_PM_RQWRB_SEND 	2.321266
COMPOUND_MHP_DDIO_DRAM_RQWRB_WRITE 	2.612741
COMPOUND_MHP_DDIO_DRAM_RQWRB_WRITE_IMM 	2.726823
COMPOUND_MHP_DDIO_DRAM_RQWRB_SEND 	3.221282
COMPOUND_MHP_DDIO_PM_RQWRB_WRITE 	2.611868
COMPOUND_MHP_DDIO_PM_RQWRB_WRITE_IMM 	2.747165
COMPOUND_MHP_DDIO_PM_RQWRB_SEND 	2.359887
COMPOUND_MHP_NODDIO_DRAM_RQWRB_WRITE 	2.620647
COMPOUND_MHP_NODDIO_DRAM_RQWRB_WRITE_IMM 	2.757291
COMPOUND_MHP_NODDIO_DRAM_RQWRB_SEND 	3.131125
COMPOUND_MHP_NODDIO_PM_RQWRB_WRITE 	2.611704
COMPOUND_MHP_NODDIO_PM_RQWRB_WRITE_IMM 	2.748656
COMPOUND_MHP_NODDIO_PM_RQWRB_SEND 	2.342258
COMPOUND_WSP_DDIO_DRAM_RQWRB_WRITE 	2.080331
COMPOUND_WSP_DDIO_DRAM_RQWRB_WRITE_IMM 	2.090099
COMPOUND_WSP_DDIO_DRAM_RQWRB_SEND 	3.224307
COMPOUND_WSP_DDIO_PM_RQWRB_WRITE 	2.080654
COMPOUND_WSP_DDIO_PM_RQWRB_WRITE_IMM 	2.091633
COMPOUND_WSP_DDIO_PM_RQWRB_SEND 	1.677039
COMPOUND_WSP_NODDIO_DRAM_RQWRB_WRITE 	2.080396
COMPOUND_WSP_NODDIO_DRAM_RQWRB_WRITE_IMM 	2.091575
COMPOUND_WSP_NODDIO_DRAM_RQWRB_SEND 	3.201016
COMPOUND_WSP_NODDIO_PM_RQWRB_WRITE 	2.080332
COMPOUND_WSP_NODDIO_PM_RQWRB_WRITE_IMM 	2.091308
COMPOUND_WSP_NODDIO_PM_RQWRB_SEND 	1.676656


==> data/dmp_compound.dat <==
\\ddio_DRAM_RQWRB_WRITE 	7.155997
\\ddio_DRAM_RQWRB_WRITE_IMM 	8.001603
\\ddio_DRAM_RQWRB_SEND 	3.329201
\\ddio_PM_RQWRB_WRITE 	7.218062
\\ddio_PM_RQWRB_WRITE_IMM 	8.038482
\\ddio_PM_RQWRB_SEND 	3.298268
\\nddio_DRAM_RQWRB_WRITE 	2.698244
\\nddio_DRAM_RQWRB_WRITE_IMM 	4.492316
\\nddio_DRAM_RQWRB_SEND 	3.281153
\\nddio_PM_RQWRB_WRITE 	2.698187
\\nddio_PM_RQWRB_WRITE_IMM 	4.488613
\\nddio_PM_RQWRB_SEND 	2.321266


==> data/dmp_single.dat <==
\\ddio_DRAM_RQWRB_WRITE 	3.823301
\\ddio_DRAM_RQWRB_WRITE_IMM 	4.044596
\\ddio_DRAM_RQWRB_SEND 	3.292515
\\ddio_PM_RQWRB_WRITE 	3.571373
\\ddio_PM_RQWRB_WRITE_IMM 	4.017066
\\ddio_PM_RQWRB_SEND 	3.333616
\\nddio_DRAM_RQWRB_WRITE 	2.211105
\\nddio_DRAM_RQWRB_WRITE_IMM 	2.23149
\\nddio_DRAM_RQWRB_SEND 	3.276859
\\nddio_PM_RQWRB_WRITE 	2.234421
\\nddio_PM_RQWRB_WRITE_IMM 	2.255077
\\nddio_PM_RQWRB_SEND 	2.333007


==> data/mhp_compound.dat <==
\\ddio_DRAM_RQWRB_WRITE 	2.612741
\\ddio_DRAM_RQWRB_WRITE_IMM 	2.726823
\\ddio_DRAM_RQWRB_SEND 	3.221282
\\ddio_PM_RQWRB_WRITE 	2.611868
\\ddio_PM_RQWRB_WRITE_IMM 	2.747165
\\ddio_PM_RQWRB_SEND 	2.359887
\\nddio_DRAM_RQWRB_WRITE 	2.620647
\\nddio_DRAM_RQWRB_WRITE_IMM 	2.757291
\\nddio_DRAM_RQWRB_SEND 	3.131125
\\nddio_PM_RQWRB_WRITE 	2.611704
\\nddio_PM_RQWRB_WRITE_IMM 	2.748656
\\nddio_PM_RQWRB_SEND 	2.342258


==> data/mhp_single.dat <==
\\ddio_DRAM_RQWRB_WRITE 	2.235063
\\ddio_DRAM_RQWRB_WRITE_IMM 	2.255798
\\ddio_DRAM_RQWRB_SEND 	3.205602
\\ddio_PM_RQWRB_WRITE 	2.23511
\\ddio_PM_RQWRB_WRITE_IMM 	2.254724
\\ddio_PM_RQWRB_SEND 	2.339018
\\nddio_DRAM_RQWRB_WRITE 	2.235001
\\nddio_DRAM_RQWRB_WRITE_IMM 	2.255656
\\nddio_DRAM_RQWRB_SEND 	3.172347
\\nddio_PM_RQWRB_WRITE 	2.235138
\\nddio_PM_RQWRB_WRITE_IMM 	2.254745
\\nddio_PM_RQWRB_SEND 	2.338824


==> data/wsp_compound.dat <==
\\ddio_DRAM_RQWRB_WRITE 	2.080331
\\ddio_DRAM_RQWRB_WRITE_IMM 	2.090099
\\ddio_DRAM_RQWRB_SEND 	3.224307
\\ddio_PM_RQWRB_WRITE 	2.080654
\\ddio_PM_RQWRB_WRITE_IMM 	2.091633
\\ddio_PM_RQWRB_SEND 	1.677039
\\nddio_DRAM_RQWRB_WRITE 	2.080396
\\nddio_DRAM_RQWRB_WRITE_IMM 	2.091575
\\nddio_DRAM_RQWRB_SEND 	3.201016
\\nddio_PM_RQWRB_WRITE 	2.080332
\\nddio_PM_RQWRB_WRITE_IMM 	2.091308
\\nddio_PM_RQWRB_SEND 	1.676656


==> data/wsp_single.dat <==
\\ddio_DRAM_RQWRB_WRITE 	1.592323
\\ddio_DRAM_RQWRB_WRITE_IMM 	1.611872
\\ddio_DRAM_RQWRB_SEND 	3.236384
\\ddio_PM_RQWRB_WRITE 	1.592224
\\ddio_PM_RQWRB_WRITE_IMM 	1.611964
\\ddio_PM_RQWRB_SEND 	1.676863
\\nddio_DRAM_RQWRB_WRITE 	1.592311
\\nddio_DRAM_RQWRB_WRITE_IMM 	1.611822
\\nddio_DRAM_RQWRB_SEND 	3.214648
\\nddio_PM_RQWRB_WRITE 	1.592293
\\nddio_PM_RQWRB_WRITE_IMM 	1.611902
\\nddio_PM_RQWRB_SEND 	1.677012

